Coupling Brain-Tumor Biophysical Models and Diffeomorphic Image Registration

We present the SIBIA (Scalable Integrated Biophysics-based Image Analysis) framework for joint image registration and biophysical inversion and we apply it to analyse MR images of glioblastomas (primary brain tumors). In particular, we consider the following problem. Given the segmentation of a normal brain MRI and the segmentation of a cancer patient MRI, we wish to determine tumor growth parameters and a registration map so that if we "grow a tumor" (using our tumor model) in the normal segmented image and then register it to the patient segmented image, then the registration mismatch is as small as possible. We call this "the coupled problem" because it two-way couples the biophysical inversion and registration problems. In the image registration step we solve a large-deformation diffeomorphic registration problem parameterized by an Eulerian velocity field. In the biophysical inversion step we estimate parameters in a reaction-diffusion tumor growth model that is formulated as a partial differential equation. In this paper, our contributions are the introduction of a PDE-constrained optimization formulation of the coupled problem, the derivation of the optimality conditions, and the derivation of a Picard iterative scheme for the solution of the coupled problem. In addition, we perform several tests to experimentally assess the performance of our method on synthetic and clinical datasets. We demonstrate the convergence of the SIBIA optimization solver in different usage scenarios. We demonstrate that we can accurately solve the coupled problem in three dimensions ($256^3$ resolution) in a few minutes using 11 dual-x86 nodes. Also, we demonstrate that, with our coupled approach, we can successfully register normal MRI to tumor-bearing MRI while obtaining Dice coefficients that match those achieved when registering of normal-to-normal MRI.

==> figures/TC1-ATAV-SPARSE/vis-ax-cor-sag-multiple-cases.tikz <==
\documentclass[tikz]{standalone}

\input{preamble.tex}
\usetikzlibrary{spy}
\usepackage{ifthen}
\usepackage{intcalc}

\definecolor{colorA}{RGB}{189,201,225}
\definecolor{colorB}{RGB}{103,169,207}
\definecolor{colorC}{RGB}{ 28,144,153}
\definecolor{colorD}{RGB}{  1,108, 89}
\definecolor{anthrazit}{RGB}{62,68,76}
\definecolor{mittelblau}{RGB}{0,81,158}
\definecolor{hellblau}{RGB}{0,190,255}

\usepackage{tikz}
\usetikzlibrary{spy}
\def\filepath{./../}
\newsavebox\MyPicture
\NewDocumentCommand{\roundedpicture}%
      {O{width=0.6\linewidth}
       O{draw=black,line width=2pt,rounded corners=10pt}
       m}{%
   \savebox\MyPicture{\includegraphics[#1]{#3}}%
   \begin{tikzpicture}%
    \draw [path picture={%
                   \node at (path picture bounding box.center) {%
                       \usebox\MyPicture};},#2]
          (0,0)  rectangle (\wd\MyPicture,\ht\MyPicture);
   \end{tikzpicture}%
}



\begin{document}
\pagestyle{empty}
\begin{tikzpicture}[scale=1,spy using outlines={circle,white,magnification=4,size=2.3cm, connect spies}]

\tikzstyle{label}=[color=anthrazit,fill=white,opacity=.8,rectangle,rounded corners,draw,minimum height=0.45cm, minimum width=0.45cm]

\newcounter{it}
\setcounter{it}{0}
\def\hshift{2.79}
\foreach \i in {1,...,\iterations}{

% display all odd iterations
%\ifthenelse{\intcalcMod{\i}{4} = 1}
\ifthenelse{ \i = \iterations}
%\ifthenelse{\i = 1 \OR \intcalcMod{\i}{2} = 0}
{
\ifthenelse{\i<10}{\def\timepoint{00\i}}{\def\timepoint{0\i}}
\def\vertshift{-2.9*\value{it}}
\addtocounter{it}{1}

\begin{scope}[shift={(0.0,\vertshift)}]
%%%%%%%%%%%%%%%%%%%%%
%%% atlas config  %%%
%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%% ADVECTED ATLAS TO PATIENT %%%%%%%%%%%%%%
%%% AXIAL atlas in patient space
\begin{scope}[shift={(0.0,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim= 30     30      30      40 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-001-axial-slice-\axialslicenum.pdf}};
%\ifthenelse{\i<2}{
\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{axial slice \axialslicenum}};
%}{}
\node[] at (-1.6, 0.1) {\rotatebox[origin=c]{90}{\small $k=1$}};


%%% CORONAL atlas in patient space
\begin{scope}[shift={(\hshift,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim= 40     30      40      60 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-001-coronal-slice-\coronalslicenum.pdf}};
%\ifthenelse{\i<2}{
\node[] at (0.0,2) {\color{anthrazit} Atlas Configuration in Patient Space};
\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{coronal slice \coronalslicenum}};
%\node[label] at (0.0,1.50){\tiny\color{black}$\pi^{1,A}_{GM} \circ (-v)$};
%}{}

%%% SAGITTAL atlas in patient space
\begin{scope}[shift={(\hshift,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim=  40     30      40      60 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-001-sagittal-slice-\sagittalslicenum.pdf}};
%\ifthenelse{\i<2}{
\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{sagittal slice \sagittalslicenum}};
%\node[label] at (0.0,1.50){\tiny\color{black}$\pi^{1,A}_{CSF} \circ (-v)$};
%}{\def\dummy{1}}

\end{scope}
\end{scope}
\end{scope}


\begin{scope}[shift={(0.0,\vertshift)}]
%%%%%%%%%%%%%%%%%%%
%%% first case  %%%
%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%% ADVECTED ATLAS TO PATIENT %%%%%%%%%%%%%%
%%% AXIAL atlas in patient space
\begin{scope}[shift={(0.0,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim= 30     30      30      40 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-\timepoint-axial-slice-\axialslicenum.pdf}};
%\ifthenelse{\i<2}{
%\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{axial slice \axialslicenum}};
%}{}
\node[] at (-1.6, 0.1) {\rotatebox[origin=c]{90}{\small $k=$ \i}};
\node[] at (-2, 0.1) {\rotatebox[origin=c]{90}{\scriptsize $\rho_f=15, k_f=\num{1E-1}$}};


%%% CORONAL atlas in patient space
\begin{scope}[shift={(\hshift,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim= 40     30      40      60 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-\timepoint-coronal-slice-\coronalslicenum.pdf}};
%\ifthenelse{\i<2}{
%\node[] at (0.0,2) {\color{anthrazit} Atlas Configuration in Patient Space};
%\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{coronal slice \coronalslicenum}};
%\node[label] at (0.0,1.50){\tiny\color{black}$\pi^{1,A}_{GM} \circ (-v)$};
%}{}

%%% SAGITTAL atlas in patient space
\begin{scope}[shift={(\hshift,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim=  40     30      40      60 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-\timepoint-sagittal-slice-\sagittalslicenum.pdf}};
%\ifthenelse{\i<2}{
%\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{sagittal slice \sagittalslicenum}};
%\node[label] at (0.0,1.50){\tiny\color{black}$\pi^{1,A}_{CSF} \circ (-v)$};
%}{\def\dummy{1}}

\end{scope}
\end{scope}
\end{scope}

%%%%%%%%%%%%%%%%%%%
%%% second case %%%
%%%%%%%%%%%%%%%%%%%
\def\filepath{./../../../picard-ATAV-[n-3-p-64-nx-128]-syn-tc[rho-15-k-1e-1-Tf-1]-rec[rho-1e-15-k-0-Tf-1]-tu[nt-16-dt-0.01-np-8-opttol-1E-3-itN-30-itK-60]-reg[GRADOBJ-opttol-1E-3-itN-50-itK-80-reg-norm-H1SN-jac-bound-1E-3]-betav-1e+00-1e-04-betap-2.5e-04-maxitbeta-1/vis/}
%%%%%%%%%%%%%%% ADVECTED ATLAS TO PATIENT %%%%%%%%%%%%%%
\begin{scope}[shift={(0.0,\vertshift)}]

%%% AXIAL atlas in patient space
\begin{scope}[shift={(0.0,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim= 30     30      30      40 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-\timepoint-axial-slice-\axialslicenum.pdf}};
%\ifthenelse{\i<2}{
%\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{axial slice \axialslicenum}};
%}{}
\node[] at (-1.6, 0.1) {\rotatebox[origin=c]{90}{\small $k=$ \i}};
\node[] at (-2, 0.1) {\rotatebox[origin=c]{90}{\scriptsize $\rho_f=0, k_f=0$}};


%%% CORONAL atlas in patient space
\begin{scope}[shift={(\hshift,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim= 40     30      40      60 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-\timepoint-coronal-slice-\coronalslicenum.pdf}};
%\ifthenelse{\i<2}{
%\node[] at (0.0,2) {\color{anthrazit} Atlas Configuration in Patient Space};
%\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{coronal slice \coronalslicenum}};
%\node[label] at (0.0,1.50){\tiny\color{black}$\pi^{1,A}_{GM} \circ (-v)$};
%}{}

%%% SAGITTAL atlas in patient space
\begin{scope}[shift={(\hshift,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim=  40     30      40      60 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-\timepoint-sagittal-slice-\sagittalslicenum.pdf}};
%\ifthenelse{\i<2}{
%\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{sagittal slice \sagittalslicenum}};
%\node[label] at (0.0,1.50){\tiny\color{black}$\pi^{1,A}_{CSF} \circ (-v)$};
%}{\def\dummy{1}}

\end{scope}
\end{scope}
\end{scope}

%%%%%%%%%%%%%%%%%%%
%%% third case %%%
%%%%%%%%%%%%%%%%%%%
\def\filepath{./../../../picard-ATAV-[n-3-p-64-nx-128]-syn-tc[rho-15-k-1e-1-Tf-1]-rec[rho-15-k-5e-1-Tf-1]-tu[nt-16-dt-0.01-np-8-opttol-1E-3-itN-30-itK-60]-reg[GRADOBJ-opttol-1E-3-itN-50-itK-80-reg-norm-H1SN-jac-bound-1E-3]-betav-1e+00-1e-04-betap-2.5e-04-maxitbeta-1/vis/}
%%%%%%%%%%%%%%% ADVECTED ATLAS TO PATIENT %%%%%%%%%%%%%%
\begin{scope}[shift={(0.0,\vertshift)}]

%%% AXIAL atlas in patient space
\begin{scope}[shift={(0.0,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim= 30     30      30      40 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-\timepoint-axial-slice-\axialslicenum.pdf}};
%\ifthenelse{\i<2}{
%\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{axial slice \axialslicenum}};
%}{}
\node[] at (-1.6, 0.1) {\rotatebox[origin=c]{90}{\small $k=$ \i}};
\node[] at (-2, 0.1) {\rotatebox[origin=c]{90}{\scriptsize $\rho_f=15, k_f=\num{5E-1}$}};


%%% CORONAL atlas in patient space
\begin{scope}[shift={(\hshift,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim= 40     30      40      60 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-\timepoint-coronal-slice-\coronalslicenum.pdf}};
%\ifthenelse{\i<2}{
%\node[] at (0.0,2) {\color{anthrazit} Atlas Configuration in Patient Space};
%\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{coronal slice \coronalslicenum}};
%\node[label] at (0.0,1.50){\tiny\color{black}$\pi^{1,A}_{GM} \circ (-v)$};
%}{}

%%% SAGITTAL atlas in patient space
\begin{scope}[shift={(\hshift,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim=  40     30      40      60 ,   clip]{\filepath/cpl-blended-P/blended-img-P_it-\timepoint-sagittal-slice-\sagittalslicenum.pdf}};
%\ifthenelse{\i<2}{
%\node[] at (0.0,1.6) {\scriptsize \color{anthrazit} \textit{sagittal slice \sagittalslicenum}};
%\node[label] at (0.0,1.50){\tiny\color{black}$\pi^{1,A}_{CSF} \circ (-v)$};
%}{\def\dummy{1}}

\end{scope}
\end{scope}
\end{scope}

\end{scope}
\end{scope}
\end{scope}
\end{scope}
}
} % end time loop


%%%%%%%%%%%%% PATIENT %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\def\vertshift{-2.9*(\value{it} +4)}
\begin{scope}[shift={(0.0,\vertshift)}]

\def\hhshift{-3*\hshift- 0.8}

%%% WM in patient space
\begin{scope}[shift={(0.0,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim= 30     30      30      40,   clip]{\filepath/patient/blended-img-patient-axial-slice-\axialslicenum.pdf}};
\node[] at (-1.6, 0.1) {\rotatebox[origin=c]{90}{\small reference}};
\node[] at (0.0,-1.6) {\scriptsize \color{anthrazit} \textit{axial slice \axialslicenum}};

%%% CORONAL atlas in patient space
\begin{scope}[shift={(\hshift,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim= 40     30      40      60 ,   clip]{\filepath/patient/blended-img-patient-coronal-slice-\coronalslicenum.pdf}};
\node[] at (0.0,-2) {\color{anthrazit} Patient Configuration};
\node[] at (0.0,-1.6) {\scriptsize \color{anthrazit} \textit{coronal slice \coronalslicenum}};

%%% SAGITTAL atlas in patient space
\begin{scope}[shift={(\hshift,0.0)}]
%                                     trim={<left> <lower> <right> <upper>}
\node[] at (0,0){\includegraphics[height=2.8cm, trim=  40     30      40      60 ,   clip]{\filepath/patient/blended-img-patient-sagittal-slice-\sagittalslicenum.pdf}};
\node[] at (0.0,-1.6) {\scriptsize \color{anthrazit} \textit{sagittal slice \sagittalslicenum}};

\end{scope}
\end{scope}

\end{scope}
\end{scope}
%\draw[loosely dashdotted, anthrazit] (9,1.35) -- (-1.,1.35);

\end{tikzpicture}
\end{document}



